Joint Verification and Reranking for Open Fact Checking Over Tables

Structured information is an important knowledge source for automatic verification of factual claims. Nevertheless, the majority of existing research into this task has focused on textual data, and the few recent inquiries into structured data have been for the closed-domain setting where appropriate evidence for each claim is assumed to have already been retrieved. In this paper, we investigate verification over structured data in the open-domain setting, introducing a joint reranking-and-verification model which fuses evidence documents in the verification component. Our open-domain model achieves performance comparable to the closed-domain state-of-the-art on the TabFact dataset, and demonstrates performance gains from the inclusion of multiple tables as well as a significant improvement over a heuristic retrieval baseline.

==> data/pr.dat <==
jointp	jointr  terp    terr
1	0	1	0
0.9325149701	0.6468210287	0.9666742677	0.5175555134    
0.9145303746	0.7986335168	0.9569742361	0.5999240843    
0.9056277936	0.8459859556	0.9526207271	0.6594230404    
0.8826861581	0.9167773771	0.9457604374	0.7146517366    
0.863797119	0.9502751945	0.9407444112	0.7664642247    
0.8487720455	0.9773201746	0.9298036176	0.8133421902    
0.8352997449	0.99430632	0.9089907889	0.9107232421    
0.8243116395	1	0.8921768078	0.9698431846    
0.8237961226	1	0.8697862725	1
0.8237961226	1	0.8237961226	1
